Towards a BMS2 Design Framework: Adaptive Data-driven State-of-health Estimation for Second-Life Batteries with BIBO Stability Guarantees

A key challenge that is currently hindering the widespread use of retired electric vehicle (EV) batteries for second-life (SL) applications is the ability to accurately estimate and monitor their state of health (SOH). Second-life battery systems can be sourced from different battery packs with lack of knowledge of their historical usage. To tackle the in-the-field use of SL batteries, this paper introduces an online adaptive health estimation approach with guaranteed bounded-input-bounded-output (BIBO) stability. This method relies exclusively on operational data that can be accessed in real time from SL batteries. The effectiveness of the proposed approach is shown on a laboratory aged experimental data set of retired EV batteries. The estimator gains are dynamically adapted to accommodate the distinct characteristics of each individual cell, making it a promising candidate for future SL battery management systems (BMS2).

==> _2Fapp_2Ftmp_2Fpiazza_files_2FIiEO5YKOcd_2Fpiazza-24s_ec_engr_110_lec_1-stats_summary-2024-06-22.csv <==
name,emails,role,groups,days online,posts,answers,edits to answers,followups,replies to followups
"A. YEKANI, AMIRREZA",aryekani@gmail.com,student,,18,0,0,0,0,0
"ABDUL-WAHED, HIYAN AHMAD",hiyan83@g.ucla.edu; kenz_1010@yahoo.com,student,,11,0,0,0,0,0
"Achinthya Poduval",achinthya360@g.ucla.edu; achinthya360@yahoo.com,ta,,54,0,0,0,0,0
"Adam Amir",adam.aiman.amir03@gmail.com; adamaamir03@gmail.com,student,,9,0,0,0,0,1
"AGRAVANTE, JERARD",jerarda32@ucla.edu; jerard.agravante0@gmail.com,student,,0,0,0,0,0,0
"Alec Markarian",markarianalec@gmail.com; alecmarkarian@ucla.edu,student,,51,0,0,0,1,0
"Antoine Aoude",antoinea@ucla.edu,student,,11,0,0,1,1,0
"ARCE, EVERARDO",everardo_abel@yahoo.com,student,,23,1,0,0,0,0
"Archie Noel C. Lleva",aclleva@g.ucla.edu,student,,29,0,0,0,0,0
"Ashton Slattery",ashtonsocal@gmail.com; aslattery@g.ucla.edu,student,,48,0,0,0,0,0
"BHARADWAJ, TEJAS",tkbharadwaj@g.ucla.edu,student,,6,0,0,0,0,0
"Bianca Mittu",biancamittu@ucla.edu,student,,14,3,0,0,1,1
"Bishwombhar Sedai",bsedai@g.ucla.edu; bishwombhars@gmail.com,student,,37,0,0,0,0,0
"Cameron",cameronnfish@gmail.com,student,,46,2,2,0,1,2
"CANO, PAUL",paulcano356@ucla.edu; paulcano356@g.ucla.edu,student,,31,1,0,0,0,0
"CERVANTES, SEBASTIAN",sebastiancervantes47@gmail.com,student,,36,3,0,0,1,3
"CHEN, NATHAN",nathan.chen313@gmail.com,student,,7,0,0,0,0,0
"CHEN, SIMBA",simba0617.tw@gmail.com,student,,38,7,0,0,1,0
"CHENG, ALLISON",acheng22@ucla.edu; acheng22@g.ucla.edu,student,,24,0,0,0,1,0
"CHIAVATTI, CARSON",cachiavatti@ucla.edu,student,,31,0,0,0,0,0
"Christopher Davis",cdavis4home@gmail.com; chrisdavis13@g.ucla.edu,student,,7,0,0,0,0,0
"COTTA, ETHAN",emcotta1701c@ucla.edu,student,,5,0,0,0,0,0
"CUI, XIAOFAN",cuixf@seas.ucla.edu,instructor,,66,2,49,5,0,2
"Damien Weigner",lydamien@ucla.edu; dxly2003@gmail.com,student,,29,0,0,0,0,0
"Daniel Y Ko",danielyko1017@g.ucla.edu; danielyko1017@gmail.com; danielyko1017@ucla.edu,student,,36,0,0,0,0,0
"Dante Mendez",dmende10@ucsc.edu; dante.teddy@gmail.com,student,,18,0,0,0,0,0
"DELGADO, BENJAMIN",bendelgado2012@gmail.com,student,,21,6,0,0,2,1
"DERRICK, REILLY",reillyderrick@ucla.edu,student,,6,0,0,0,0,0
"Edmund Yau",edmundyau@ucla.edu; edmundyau651@gmail.com,student,,27,1,0,0,0,0
"Emma Androlowicz",emmaandro@ucla.edu,student,,2,0,0,0,0,0
"Ethan Lien",ethanlien1203@g.ucla.edu; ethanlien1203@gmail.com,student,,16,2,0,0,0,0
"Evan Bird",birdevanbird@gmail.com,student,,57,1,16,7,7,3
"FAKHIMI, ALEXA",alexafakhimi@ucla.edu; alexafakhimi@gmail.com,student,,11,0,0,0,0,0
"FANG, JACE",gl.jfang@gmail.com,student,,14,0,0,0,0,0
"Ganesh Koka",abheerava.koka@gmail.com,student,,6,0,0,0,0,0
"Gavin Foote",gavinfoote71@g.ucla.edu; gavinfoote71@gmail.com,student,,4,0,0,0,1,0
"Guanyu Qian",gyqian@ucla.edu; qgy511@gmail.com,ta,,55,11,46,20,2,16
"GUNAWAN, WESLEY",wesleygwn@ucla.edu,student,,29,1,0,0,0,1
"Hana Kim",hanakim16@g.ucla.edu; hanasmiles16@gmail.com,student,,8,0,1,0,0,1
"Heeoh Jin",anna.heeoh@gmail.com,student,,36,2,0,0,0,0
"HUNDEBY, ANDERS",hundebyam2541@ucla.edu; hundebyam2541@g.ulca.edu; hundebyam@gmail.com,student,,5,0,0,0,0,0
"HWANG, DAVID JIHYUK",garagemoney@ucla.edu,student,,66,0,1,4,0,0
"Jaeun Sim",jesim@ucla.edu; huchu501@gmail.com,student,,65,0,13,9,1,2
"James Rieger",jamesalanrieger@g.ucla.edu; jamesalanrieger@gmail.com,student,,47,0,0,0,2,2
"JANANI, OMID",omidjanani110@gmail.com,student,,40,1,0,0,0,0
"JAYADI, DEVIN",devinjayadi@gmail.com; devinjayadi@ucla.edu,student,,33,0,1,0,0,1
"Jaz Reyes",jxzreyes@gmail.com; jazreyes@g.ucla.edu,student,,48,1,2,0,1,0
"Jeffrey Luo",jluo1009@ucla.edu,student,,46,0,0,0,0,0
"Jetandrew Hum",jet023146@gmail.com; jethum3@g.ucla.edu,student,,60,0,0,0,0,0
"JIANG, JEFFREY",jeffreyjiang200@gmail.com,student,,37,0,0,0,0,0
"Jingyu Liu",jingyuhello@g.ucla.edu,student,,25,0,0,0,0,0
"Jonathan Kim",johnnyhenryk2000@gmail.com,student,,46,1,0,0,0,0
"Jonny Yousefi",jonnyyousefi@ucla.edu; jonny.yousefi.22@gmail.com,student,,7,0,0,0,0,0
"JOSE GARCIA Jr",joegarcia1146@gmail.com,student,,4,0,0,0,0,0
"JU, SHINJU",sinju0916@gmail.com,student,,35,13,0,2,0,0
"Junjie Fang",junjiefang2002@ucla.edu; junjiefang2002@gmail.com,student,,24,2,0,0,0,0
"Junzheng-Guan",jguan0330@g.ucla.edu; jguan0330@ucla.edu,student,,37,0,0,0,0,0
"kai nguyen",hoand1317@gmail.com,student,,6,0,0,0,0,0
"KALE, SANJANA",sanjanakale19@gmail.com,student,,7,0,0,0,1,0
"Karen Susanto",karensusanto@ucla.edu,student,,67,0,0,0,0,0
"KHAN, SHAFEE",shafeekhan@ucla.edu,student,,8,0,0,0,1,0
"Kian Vaziri",kvaziri88@g.ucla.edu; kianvaziri@gmail.com,student,,19,0,0,0,0,0
"KOTHA, RAMADITYA",rkotha@ucla.edu; adi.k394@yahoo.com,student,,15,0,0,0,0,1
"Kyle Osborn",kyle.cameron.osborn@gmail.com,student,,45,4,0,0,3,0
"Kyra Wernick",kewernick@ucla.edu,student,,17,0,0,0,0,0
"Kyu Chan Park",kcpark23@ucla.edu,student,,32,0,0,0,0,0
"Kyu Jin Park",kjpark99@ucla.edu,student,,47,0,0,0,0,0
"LE, KEVIN",kevinle4122004@gmail.com,student,,72,3,0,0,0,1
"LEARY, CAMERON",cameronleary@ucla.edu; cameronleary@g.ucla.edu,student,,9,1,0,0,0,0
"LEE, ALEXIS",nocturne20@ucla.edu,student,,24,0,0,0,0,0
"LEE, AMY",siuyuetlee@ucla.edu; amysy0820@gmail.com,student,,40,0,0,0,0,0
"LEE, TOBIN",tobinl09@ucla.edu; tobinlee1@gmail.com,student,,8,0,0,0,0,0
"LEMASTER, GWYNETH",gwynethsage@gmail.com,student,,20,2,3,3,22,2
"LIN, JASPER",jasperlin0330@ucla.edu; jaylino33o@gmail.com,student,,22,0,1,0,1,0
"LOPEZ, VICTOR",victormlc42@gmail.com,student,,8,0,0,0,0,0
"Lucas Rolston",lucasrolston@g.ucla.edu; lucasrolston@gmail.com,student,,2,0,0,0,0,0
"LYU, YOU",lyu317@ucla.edu; arthurlyu510@gmail.com,student,,16,0,0,0,0,0
"MARGALIT, SKYE",skyemargalit@ucla.edu; skyemargalit@gmail.com,student,,39,0,0,0,0,0
"Matthew Maeshiro",matthewmaeshiro@ucla.edu,student,,13,0,0,0,0,0
"MAZMANIAN, GREGORY",gregmazmanian21@gmail.com,student,,32,0,1,0,0,0
"Melody Chien",melodyc0212@ucla.edu; melodyc0212@gmail.com,student,,27,0,0,0,0,0
"Micah Usui",micahusui8@gmail.com,student,,9,0,0,0,0,0
"Michael Wang 005916440",kinglogic@g.ucla.edu; michaelwang6240@gmail.com,student,,38,1,0,0,0,0
"Michaela",michaelachou@g.ucla.edu,student,,56,2,2,0,2,0
"Mingxi Leo Li",leoli020517@g.ucla.edu; leoli020517@ucla.edu,student,,36,1,0,0,0,0
"Minyoung Ryu",jamesmryu@g.ucla.edu; james.m.ryu@gmail.com,student,,17,0,0,0,0,0
"Mohammad",abrarmf7934@student.laccd.edu; mabrar1112@g.ucla.edu,student,,67,1,3,1,2,1
"MULLIGAN, PATRICK",barkingdogtoby@hotmail.com,student,,36,0,0,0,0,0
"NGUYEN, HAO",ng.hao1515@gmail.com,student,,20,1,0,0,0,0
"NGUYEN, MATTHEW",matt.nguyen54321@gmail.com; mattnguyen1@g.ucla.edu,student,,59,0,0,0,0,0
"Nhat Nguyen",nhatnguyen11@ucla.edu,ta,,23,0,0,0,0,0
"NIE, KEVIN",kevinnie0327@gmail.com,student,,39,0,0,0,0,0
"Noah Gin",noahg111@ucla.edu; noahg111@g.ucla.edu,student,,69,0,0,0,0,0
"Nu'man Haddad",numanh@g.ucla.edu; saif_22_haddad@outlook.com,student,,32,1,0,0,1,0
"PARK, CASEY SOOBIN",cpark0053@ucla.edu; cpark0053@gmail.com,student,,16,0,0,0,0,0
"Parker Gray",parkertgray@g.ucla.edu; parkertgray@ucla.edu; parkertgray@gmail.com,student,,38,1,2,0,5,1
"Parsa Hamidi",parsah@ucla.edu; parsah@g.ucla.edu; parsahamidi@gmail.com,student,,40,1,17,5,1,7
"PATEL, KRISH JIGNESH",patelkrish0518@gmail.com,student,,6,0,0,0,0,0
"Phoenix",photso19@ucla.edu,student,,24,1,0,0,0,0
"ROJO AGUILAR, ALEXIS",monsieuralexrojo@gmail.com,student,,47,1,0,1,1,0
"Ryan Khalkhali",ryan.khalkhali@me.com,student,,48,1,6,0,7,2
"Ryan Ta",ryan101001@ucla.edu; ryanta101001@gmail.com,student,,60,0,0,0,0,0
"Saachi Bhayani",saachibhayani@g.ucla.edu,student,,28,2,4,0,0,0
"SADEGH, DEENA",deenasadegh@ucla.edu; deenasadegh.87@gmail.com,student,,33,1,0,0,0,0
"Sanjit Sarda",sanjitsarda@ucla.edu,student,,60,0,0,0,1,0
"SETHI, ARNAV",arnavsethi615@gmail.com,student,,2,0,0,0,0,0
"SHAHKHALILOLLAHI, AMIRALI",ucla@amiralishah.io,student,,10,3,0,0,1,1
"Shilpa Rao",raoshilpa@ucla.edu,student,,60,5,0,0,3,4
"SINGAMSETTY, PRANAV SANJEEV",pranavsingam@ucla.edu; pranavsingam@g.ucla.edu,student,,51,0,2,0,0,0
"SINGH, MALIKA",malikasingh@ucla.edu,student,,12,3,0,0,1,0
"Smith, Nick",nick.jc.smith@outlook.com,student,,17,0,0,0,0,0
"Sonny Ding",sding028@ucla.edu; sonnyding21224@gmail.com,student,,45,0,0,0,0,0
"Sunghyuk Yoon",ysunghyuk331@ucla.edu,student,,1,0,0,0,0,0
"SUNKAM, NIDHI",nsunkam12@gmail.com,student,,21,0,0,0,0,0
"TA, SOLAMON",monbruin61@ucla.edu; tas87878@gmail.com,student,,62,2,0,0,0,0
"Taha El-Halabi",taha.harba24@gmail.com; tahaelhal@ucla.edu,student,,72,0,4,4,0,2
"TERRY, SYDNEY",sterry878@gmail.com,student,,6,2,0,0,2,1
"Toby",tobubu1042337715@gmail.com,student,,38,2,0,0,2,0
"Torin Hamilton",torinrory@ucla.edu; torinroryh@gmail.com,student,,51,0,0,0,0,0
"Victoria DaSilva",victoriadasilva@g.ucla.edu; victoria@dasilva.com,student,,3,0,0,0,0,0
"VIRK, SAHIB",sahibvirk@icloud.com,student,,5,0,0,0,0,0
"Wai Hun Sann",waihunsann@ucla.edu,student,,56,0,0,0,0,0
"WANG, DANIEL",danieldonghan@ucla.edu,student,,37,0,0,0,0,0
"WANG, JONATHAN",jwang2863@ucla.edu,student,,20,0,0,0,0,0
"WONG, ANTHONY",awong0811@ucla.edu; awong0811@gmail.com,student,,49,0,0,0,0,0
"xizhang",zhangxi21@ucla.edu; zhangxi05071992@gmail.com,student,,18,1,1,1,0,0
"Yassin Mohamed Kortam",yassin.kortam@gmail.com,student,,5,0,0,0,0,0
"YEN, JEFFERY",jeffery503@ucla.edu; jeffery503@g.ucla.edu,student,,32,0,0,0,0,0
"Yousef Abbas",yousef.badr.abbas@gmail.com; abbas2003@g.ucla.edu; yousefbadrabbas2003@gmail.com,student,,44,0,0,0,0,0
"ZHANG, CHARLES",zhangbcharles@gmail.com,student,,58,0,0,0,0,0
"ZHANG, ZHEWEI",tonyz12@ucla.edu; tonyz12@g.ucla.edu,student,,6,0,0,0,0,0
"Zhen Guo",zhenbruin20@g.ucla.edu,student,,63,0,0,0,0,0
"Zhengyang Su",garysu28@g.ucla.edu,student,,39,1,0,0,0,0
"ZHOU, TIANJIA",zhoutj@ucla.edu; zhoutj99@gmail.com,ta,,23,4,6,1,0,1
"ZHU, KEVIN",kevinzhu246866@gmail.com,student,,68,0,0,0,0,0

